Robust DPG Fortin operators

At the fully discrete setting, stability of the discontinuous Petrov--Galerkin (DPG) method with optimal test functions requires local test spaces that ensure the existence of Fortin operators. We construct such operators for $H^1$ and $\boldsymbol{H}(\mathrm{div})$ on simplices in any space dimension and arbitrary polynomial degree. The resulting test spaces are smaller than previously analyzed cases. For parameter-dependent norms, we achieve uniform boundedness by the inclusion of exponential layers. As an example, we consider a canonical DPG setting for reaction-dominated diffusion. Our test spaces guarantee uniform stability and quasi-optimal convergence of the scheme. We present numerical experiments that illustrate the loss of stability and error control by the residual for small diffusion coefficient when using standard polynomial test spaces, whereas we observe uniform stability and error control with our construction.

==> data/Vhmod1.dat <==
dof	nE	est	errUL2	errSigma
25	4	0.0514140412252838	0.0529011997170816	0.0373141919550909
89	16	0.0602465930378626	0.0526099438985665	0.037272354948134
337	64	0.0653462979543104	0.0521325617363942	0.0371484155449552
1313	256	0.0667342750845639	0.0511838350474895	0.036850326262139
5185	1024	0.0656935900909542	0.0493584453266992	0.036126564613282
20609	4096	0.0619220817438039	0.0459701283794373	0.0343189040722559
82177	16384	0.0542031538531645	0.0400555643818101	0.0301876397505904
328193	65536	0.041708397130183	0.0309044524677903	0.0232668210907401
1311745	262144	0.0269875809775143	0.0203443527258855	0.0153752967874102


==> data/Vhmod2.dat <==
dof	nE	est	errUL2	errSigma
25	4	0.0163228155106514	0.0168090161310034	0.011882822677935
89	16	0.0191990089877096	0.0167997341601229	0.0118815796076229
337	64	0.0209775093414365	0.0167843776651272	0.0118781027459178
1313	256	0.0217470764287228	0.0167533229049559	0.0118705895959688
5185	1024	0.0220649820365653	0.0166914546632415	0.0118550359499013
20609	4096	0.0221102861372032	0.0165686951060871	0.0118218951855126
82177	16384	0.0219120037850489	0.0163270148916939	0.0117479490170224
328193	65536	0.0213797791717287	0.015858460957837	0.0115729305554241
1311745	262144	0.0202791606383367	0.0149763056665117	0.0111396714334255


==> data/Vhpol1.dat <==
dof	nE	est	errUL2	errSigma
25	4	0.00999783972273899	0.053188691154272	0.0373271326111483
89	16	0.0161260455122087	0.0531457769254908	0.0372440958563682
337	64	0.024556162179065	0.052930324402002	0.037051709086087
1313	256	0.0355106519767968	0.0519511717911777	0.0366603921348781
5185	1024	0.0489619631189998	0.0495093347336028	0.035821475316164
20609	4096	0.0606748668970023	0.0452095402584393	0.0339098649667448
82177	16384	0.0602023712216116	0.0394605340473307	0.0298309710112272
328193	65536	0.0457330648553882	0.0303873698208214	0.0231897063944032
1311745	262144	0.0286032833517035	0.0200141660918911	0.0151582263500105


==> data/Vhpol2.dat <==
dof	nE	est	errUL2	errSigma
25	4	0.000999997839117356	0.0168184800700137	0.011883242016767
89	16	0.00161388035897924	0.0168183423011434	0.0118805910205932
337	64	0.00246346636991355	0.0168177921815043	0.0118744473691074
1313	256	0.00359405535715717	0.0168155879473403	0.0118621978200891
5185	1024	0.00515707597685114	0.01680685627971	0.0118377421235672
20609	4096	0.0073350806190113	0.0167672541356163	0.0117888879125659
82177	16384	0.0103520406296276	0.0165631110283384	0.0116901133290642
328193	65536	0.0143001489159132	0.0159620257964147	0.0114821385734873
1311745	262144	0.01839039007937	0.0147930234019171	0.0110156127772483


==> data/eigval.dat <==
t	ellmax	ellmin	ellmaxMB	ellminMB
0.1	1.82864124590116	0.248895002659693	1.8250340967581	0.227176581328872
0.01	1.063976724191	0.070213005760767	1.17521983491501	0.301304681040576
0.001	1.00536243193134	0.00714453211164569	1.02510413451252	0.314170630919295
0.0001	1.00052489165965	0.000713934894627724	1.00269283260706	0.315328224534951
1e-05	1.00005148695339	7.03296605161285e-05	1.00025583522613	0.310853353199352


==> data/ratios.dat <==
t	ratpol	ratmod
1	0.196334358027635	0.280307443252972
0.1	0.797769940687926	1.01804037647909
0.01	1.66516386683617	1.02163022978572
0.001	5.32001838690214	1.02892514294454
0.0001	16.8185164128539	1.02978656592882
1e-05	53.1831419661434	1.02987376602805
1e-06	168.107208574532	1.02944086678744

